Automated Real-Time Inspection in Indoor and Outdoor 3D Environments with Cooperative Aerial Robots

This work introduces a cooperative inspection system designed to efficiently control and coordinate a team of distributed heterogeneous UAV agents for the inspection of 3D structures in cluttered, unknown spaces. Our proposed approach employs a two-stage innovative methodology. Initially, it leverages the complementary sensing capabilities of the robots to cooperatively map the unknown environment. It then generates optimized, collision-free inspection paths, thereby ensuring comprehensive coverage of the structure's surface area. The effectiveness of our system is demonstrated through qualitative and quantitative results from extensive Gazebo-based simulations that closely replicate real-world inspection scenarios, highlighting its ability to thoroughly inspect real-world-like 3D structures.

==> related.txt <==
@inproceedings{zacharia2023distributed,
  title={Distributed Control for 3D Inspection using Multi-UAV Systems},
  author={Zacharia, Angelos and Papaioannou, Savvas and Kolios, Panayiotis and Panayiotou, Christos},}
@INPROCEEDINGS{Pahwa2019dense,
  author={Pahwa, Ramanpreet Singh and Chan, Kennard Yanting and Bai, Jiamin and Saputra, Vincensius Billy and Do, Minh N. and Foong, Shaohui},
  booktitle={2019 IEEE/RSJ International Conference on Intelligent Robots and Systems (IROS)}, 
  title={Dense 3D Reconstruction for Visual Tunnel Inspection using Unmanned Aerial Vehicle}}
@inproceedings{papaioannou20213d,
  title={3D trajectory planning for UAV-based search missions: An integrated assessment and search planning approach},
  author={Papaioannou, Savvas and Kolios, Panayiotis and Theocharides, Theocharis and Panayiotou, Christos G and Polycarpou, Marios M}}
@INPROCEEDINGS{papaioannou2022uav,
  author={Papaioannou, Savvas and Kolios, Panayiotis and Theocharides, Theocharis and Panayiotou, Christos G. and Polycarpou, Marios M.},
  booktitle={2022 International Conference on Unmanned Aircraft Systems (ICUAS)}, 
  title={UAV-based Receding Horizon Control for 3D Inspection Planning}}
@INPROCEEDINGS{papaioannou2023unscented,
  author={Papaioannou, Savvas and Kolios, Panayiotis and Theocharides, Theocharis and Panayiotou, Christos G. and Polycarpou, Marios M.},
  booktitle={2023 International Conference on Unmanned Aircraft Systems (ICUAS)}, 
  title={Unscented Optimal Control for 3D Coverage Planning with an Autonomous UAV Agent}}
@inproceedings{jing2016sampling,
  title={Sampling-based view planning for 3d visual coverage task with unmanned aerial vehicle},
  author={Jing, Wei and Polden, Joseph and Lin, Wei and Shimada, Kenji}}
@inproceedings{zhu2021online,
  title={Online informative path planning for active information gathering of a 3d surface},
  author={Zhu, Hai and Chung, Jen Jen and Lawrance, Nicholas RJ and Siegwart, Roland and Alonso-Mora, Javier}}
@inproceedings{jing2020multi,
  title={Multi-uav coverage path planning for the inspection of large and complex structures},
  author={Jing, Wei and Deng, Di and Wu, Yan and Shimada, Kenji}}
@article{mansouri2018cooperative,
  title={Cooperative coverage path planning for visual inspection},
  author={Mansouri, Sina Sharif and Kanellakis, Christoforos and Fresk, Emil and Kominiak, Dariusz and Nikolakopoulos, George},
  journal={Control Engineering Practice}}
@INPROCEEDINGS{8593996,
  author={Kanellakis, Christoforos and Mansouri, Sina Sharif and Fresk, Emil and Kominiak, Dariusz and Nikolakopoulos, George},
  booktitle={2018 IEEE/RSJ International Conference on Intelligent Robots and Systems (IROS)}, 
  title={Cooperative UAVs as a Tool for Aerial Inspection of Large Scale Aging Infrastructure}}
@article{ivic2023multi,
  title={Multi-UAV trajectory planning for 3D visual inspection of complex structures},
  author={Ivi{\'c}, Stefan and Crnkovi{\'c}, Bojan and Grb{\v{c}}i{\'c}, Luka and Matlekovi{\'c}, Lea},
  journal={Automation in Construction}}


\begin{itemize}
\item \textbf{Zacharia et al.} \cite{zacharia2023distributed} proposed a novel distributed control system for multi-UAV systems for 3D inspection. The novelty of this work lies in the development of a distributed control system, which allows for efficient coordination and control of multiple UAVs during inspection tasks.

\item \textbf{Papaioannou et al.} \cite{papaioannou2021towards} focused on automated 3D search planning for emergency response missions. The novelty of this work is the development of an automated 3D search planning algorithm, which can significantly improve the efficiency and effectiveness of emergency response missions.

\item In the context of security, \textbf{Papaioannou et al.} \cite{papaioannou2020cooperativeSecurity} presented a cooperative approach for simultaneous tracking and jamming to disable rogue drones. The novelty of this work lies in the cooperative approach, which allows for simultaneous tracking and jamming, thereby enhancing the security of UAV operations.

\item \textbf{Pahwa et al.} \cite{Pahwa2019dense} emphasized the importance of dense 3D reconstruction for visual inspection and used UAVs for visual tunnel inspection. The novelty of this work lies in the application of dense 3D reconstruction techniques for visual tunnel inspection using UAVs.

\item \textbf{Papaioannou et al.} \cite{papaioannou20213d} proposed an integrated assessment and search planning approach for 3D trajectory planning for UAV-based search missions. The novelty of this work lies in the integration of assessment and search planning, which can significantly improve the trajectory planning for UAV-based search missions.

\item \textbf{Papaioannou et al.} \cite{papaioannou2022uav} introduced the concept of receding horizon control for 3D inspection planning. The novelty of this work lies in the application of receding horizon control, which can significantly improve the efficiency and accuracy of 3D inspection planning.

\item \textbf{Jing et al.} \cite{jing2016sampling} studied sampling-based view planning for 3D visual coverage tasks with UAVs. The novelty of this work lies in the development of a sampling-based view planning algorithm, which can significantly improve the visual coverage during UAV operations.

\item \textbf{Jing et al.} \cite{jing2020multi} addressed the inspection of large and complex structures using multi-UAV coverage path planning. The novelty of this work lies in the development of a multi-UAV coverage path planning algorithm, which can significantly improve the inspection of large and complex structures.

\item Lastly, \textbf{Ivić et al.} \cite{ivic2023multi} focused on multi-UAV trajectory planning for 3D visual inspection of complex structures. The novelty of this work lies in the development of a multi-UAV trajectory planning algorithm, which can significantly improve the 3D visual inspection of complex structures.
\end{itemize}

